MATLAB Implementation of C1 finite elements: Bogner-Fox-Schmit rectangle

Rahman and Valdman (2013) introduced a new vectorized way to assemble finite element matrices. We utilize underlying vectorization concepts and extend MATLAB codes to implementation of Bogner-Fox-Schmit C1 rectangular elements in 2D. Our focus is on the detailed construction of elements and simple computer demonstrations including energies evaluations and their visualizations.

==> CP079_README.txt <==
Contact author: Jan Valdman, jan.valdman@utia.cas.cz

Author:
Jan Valdman - Family name: Valdman


==> CP079_letter.txt <==
I am thankful for reviewers comments. As a response to their suggestions, the following changes were introduced to enhance the quality:

1) Some implementations details (eg. how all values in rectangules are obtained using shape or dshape matrices, after Fig. 4) were added to provide a reader with better code insight.
2) Density pictures (Fig. 5) were reduced and convergence pictures now contain also the information of the absolute error.
3) The term "various levels of uniform refinements" was explained on the last pages with links to some particular levels.

Should there be more suggestiong, please contact me. 

Yours sincerely,
Jan Valdman








-------------------------------------------------------------------------------

Relevance:	
4: (good)
Novelty:	
4: (good)
Technical soundness:	
4: (good)
Clarity:	
5: (excellent)
Language:	
5: (excellent)
Experimental part:	
4: (good)
Bibliography:	
4: (good)
Overall evaluation:	
2: (accept)
This is a valuable paper, clearly written and understandable.
I have only two remarks:
1. There should be 1 instead of 0 in formula (2) in the last column as an argument of the functions.
2. In example 5 the Author shows the convergence of quadratures. What does "various levels of uniform refinements" (in the caption to Figure 6) mean? It would make the text more clear to write what is on the horizontal axis in Figure 6.

Review 2
Relevance:	
4: (good)
Novelty:	
4: (good)
Technical soundness:	
5: (excellent)
Clarity:	
5: (excellent)
Language:	
5: (excellent)
Experimental part:	
4: (good)
Bibliography:	
4: (good)
Overall evaluation:	
3: (strong accept)
The paper presents a parallel implementation of Bogner-Fox-Schmidt rectangle which is a conforming C^1 element being used in plate or generally fourth order problems. The author presents just the detailed discussion of BFS nodal functions on an rectangular element and then some experiments of their parallel code. The implementation details are omitted, the author refer to his older papers.

The paper is written in a very clear way and should be easily understood by readers not specialized in finite elements.

In my opinion it would be helpful for a reader if a brief description of implementation was given, specially that the page limit is ten, so there is some space left (one page).
